Precoding-oriented Massive MIMO CSI Feedback Design

Downlink massive multiple-input multiple-output (MIMO) precoding algorithms in frequency division duplexing (FDD) systems rely on accurate channel state information (CSI) feedback from users. In this paper, we analyze the tradeoff between the CSI feedback overhead and the performance achieved by the users in systems in terms of achievable rate. The final goal of the proposed system is to determine the beamforming information (i.e., precoding) from channel realizations. We employ a deep learning-based approach to design the end-to-end precoding-oriented feedback architecture, that includes learned pilots, users' compressors, and base station processing. We propose a loss function that maximizes the sum of achievable rates with minimal feedback overhead. Simulation results show that our approach outperforms previous precoding-oriented methods, and provides more efficient solutions with respect to conventional methods that separate the CSI compression blocks from the precoding processing.

==> fig/overhead_performance_MRT_CSIR.txt <==
X, Y

5.968,	7.480
7.28,	8.586 %7.84,	8.973
8.536,	9.614
10.104,	10.581
11.496,	11.240
13.352,	11.678
16.704,	12.222
18.936,	12.340
20.584,	12.548
26.072,	12.806
30.6,	12.768
36.8,	12.881
38.736,	12.886
43.016,	12.915
45.432,	12.981
47.936,	12.980
49.696,	13.008 %50.528,	12.985 %51.872,	13.055 %53.048,	13.000 %55.744,	13.015
56.464,	13.007
58.448,	13.027


==> fig/overhead_performance_MRT_CSIT.txt <==
X, Y

1, 13.158
100, 13.158

==> fig/overhead_performance_ZF_CSIR.txt <==
X,Y

5.968,	4.588
7.28,	5.749 %7.84,	6.316
8.536,	7.129
10.104,	8.589
11.496,	9.867
13.352,	10.795
16.704,	12.170
18.936,	12.677
20.584,	13.131
26.072,	14.025
30.6,	14.255
36.8,	14.591
38.736,	14.662
43.016,	14.784
45.432,	14.900
47.936,	14.951
49.696,	14.973 %50.528,	14.941 %51.872,	15.068 %53.048,	14.939 %55.744,	15.040
56.464,	15.021
58.448,	15.016



==> fig/overhead_performance_ZF_CSIT.txt <==
X, Y

1, 15.322
100, 15.322


==> fig/overhead_performance_ours.txt <==
X, Y

5.8632,	11.809
6.9448,	12.688
7.9456,	13.092  %8.256,	13.167
9.328,	13.424
12.36,	13.73
19.264,	14.391
22.584,	14.73   %24.264,	14.7
25.584,	14.791
26.792,	14.863  %27.4,	14.845
29.784,	14.894
34.544,	14.972
42.704,	14.974
49.224,	15.016
55.304,	15.061
58.856,	15.083  %63.12,	14.989
63.808,	15.017


==> fig/overhead_performance_toronto.txt <==
X, Y

%1,	4.8929
%3,	8.4746
6,	12.1374
10,	12.5679
15,	13.3463
20,	13.8307
30,	14.1867
40,	14.3754
50,	14.5896
60,	14.6

